The red blazar PMN J2345-1555 becomes blue

The Flat Spectrum Radio Quasar PMN J2345-1555 is a bright gamma-ray source, that recently underwent a flaring episode in the IR, UV and gamma-ray bands. The flux changed quasi simultaneously at different frequencies, suggesting that it was produced by a single population of emitting particles, hence by a single and well localized region of the jet. While the overall Spectral Energy Distribution (SED) before the flare was typical of powerful blazars (namely two broad humps peaking in the far IR and below 100 MeV bands, respectively), during the flare the peaks moved to the optical-UV and to energies larger than 1 GeV, to resemble low power BL Lac objects, even if the observed bolometric luminosity increased by more than one order of magnitude. We interpret this behavior as due to a change of the location of the emission region in the jet, from within the broad line region, to just outside. The corresponding decrease of the radiation energy density as seen in the comoving frame of the jet allowed the relativistic electrons to be accelerated to higher energies, and thus produce a "bluer" SED.

==> abs.txt <==
PMN J2345-1555: from red to blue

The red blazar PMN J2345-1555 becomes blue


G. Ghisellini 
F. Tavecchio 
L. Foschini 
G. Bonnoli 
G. Tagliaferri 

INAF -- Osservatorio Astronomico di Brera, Via Bianchi 46, I-23807 Merate, Italy 



The Flat Spectrum Radio Quasar PMN J2345--1555 is a bright gamma-ray source,
that recently underwent a flaring episode in the IR, UV and gamma-ray bands.
The flux changed quasi simultaneously at different frequencies, suggesting that
it was produced by a single population of emitting particles, hence
by a single and well localized region of the jet.
While the overall Spectral Energy Distribution (SED) before the flare was
typical of powerful blazars (namely two broad humps peaking in the far IR and below 100 MeV
bands, respectively), during the flare the peaks moved to the optical-UV and 
to energies larger than 1 GeV, to resemble low power BL Lac objects, 
even if the observed bolometric luminosity
increased by more than one order of magnitude.
We interpret this behavior as due to a change of the location of the emission region
in the jet, from within the broad line region, to just outside.
The corresponding decrease of the radiation energy density as seen in the comoving
frame of the jet allowed the relativistic electrons to be accelerated to higher energies, and
thus produce a "bluer" SED.

BL Lacertae objects: general --- quasars: general ---
radiation mechanisms: non--thermal --- gamma-rays: theory --- X-rays: general



